Selected Topics in Statistical Computing

The field of computational statistics refers to statistical methods or tools that are computationally intensive. Due to the recent advances in computing power some of these methods have become prominent and central to modern data analysis. In this article we focus on several of the main methods including density estimation, kernel smoothing, smoothing splines, and additive models. While the field of computational statistics includes many more methods, this article serves as a brief introduction to selected popular topics.

==> Selected Topics in Statistical Computing/mcmc.txt <==

Iterations = 101:600
Thinning interval = 1 
Number of chains = 3 
Sample size per chain = 500 

1. Empirical mean and standard deviation for each variable,
   plus standard error of the mean:

                 Mean       SD  Naive SE Time-series SE
(Intercept) -6.640053 0.837601 2.163e-02      2.147e-02
log(Girth)   1.983349 0.078237 2.020e-03      2.017e-03
log(Height)  1.118669 0.213692 5.518e-03      5.512e-03
sigma2       0.007139 0.002037 5.259e-05      6.265e-05

2. Quantiles for each variable:

                 2.5%       25%       50%       75%    97.5%
(Intercept) -8.307100 -7.185067 -6.643978 -6.084797 -4.96591
log(Girth)   1.832276  1.929704  1.986649  2.036207  2.13400
log(Height)  0.681964  0.981868  1.116321  1.256287  1.53511
sigma2       0.004133  0.005643  0.006824  0.008352  0.01161


